First light of the FIRST visible fibered interferometer upgrade at the Subaru telescope

FIRSTv2 (Fibered Imager foR a Single Telescope version 2) is the upgrade of a post-AO spectro-interferometer (FIRST) that enables high contrast imaging and spectroscopy at spatial scales below the diffraction limit of a single telescope. FIRST is currently installed, and routinely used, on the Subaru telescope as a module of the Subaru Extreme AO (SCExAO) platform. It achieves sensitivity and accuracy by a unique combination of sparse aperture masking, spatial filtering by single-mode fibers and cross-dispersion in the visible (600-900nm). The ongoing upgrade aims at using a photonic chip beam combiner, allowing the measurement of the complex visibility for every baseline independently. Using the integrated optics technology will increase the stability and sensitivity, and thus improve the dynamic range. Integrated optics chips working in the visible wavelength range are challenging (in terms of throughput and polarization). Several photonic chips are under characterization in our laboratory and we have installed a first prototype chip in the FIRSTv2 instrument at the Subaru Telescope. I will thus report on the on-sky results obtained with this kind of device, for the first time in the visible. This is the first step towards the full upgrade of FIRSTv2, that will ultimately provide unique capabilities to detect and characterize close companions such as exoplanets, by combining high angular resolution and spectral resolution in the visible.

==> README.txt <==
When writing your contribuion, please stick to the following instructions:

------------- IMAGES: 
Anchor the caption of the images using \label{}. The images
then must be mentioned in the text using  and \ref{} method.

------------- REFERENCES: Do not use bibtex! 

The references must be added using the \bibitem[]{} method. For examples
see the template main.tex
Limit the references to the minimum. For a 2 pages contribution, a max of 8 to 10
references should be fine.

Exemples:
 Single author:
Bosma, A. 2016, Proc. IAU Symp., 220, 11

 Two authors:
Spekkens, K., & Sellwood, J. A. 2007, ApJ, 664,204

 More than 2 authors:
Dawson, J. M., et al. 2019, MNRAS, 491, 2506

------------- SHORT CV:
- Use the achnonims BSc and MSc for the university studies
- If the position is still ongoing, please use "start date-present"
- put the calendar of position in temportal order with the latest position 
at the bottom

